The dynamic centres of infrared-dark clouds and the formation of cores

High-mass stars have an enormous influence on the evolution of the interstellar medium in galaxies, so it is important that we understand how they form. We examine the central clumps within a sample of seven infrared-dark clouds (IRDCs) with a range of masses and morphologies. We use 1 pc-scale observations from NOEMA and the IRAM 30-m telescope to trace dense cores with 2.8 mm continuum, and gas kinematics in C$^{18}$O, HCO$^+$, HNC, and N$_2$H$^+$ ($J$=1$-$0). We supplement our continuum sample with six IRDCs observed at 2.9 mm with ALMA, and examine the relationships between core- and clump-scale properties. We have developed a fully-automated multiple-velocity component hyperfine line-fitting code called mwydyn which we employ to trace the dense gas kinematics in N$_2$H$^+$ (1$-$0), revealing highly complex and dynamic clump interiors. We find that parsec-scale clump mass is the most important factor driving the evolution; more massive clumps are able to concentrate more mass into their most massive cores - with a log-normally distributed efficiency of around 9% - in addition to containing the most dynamic gas. Distributions of linewidths within the most massive cores are similar to the ambient gas, suggesting that they are not dynamically decoupled, but are similarly chaotic. A number of studies have previously suggested that clumps are globally collapsing; in such a scenario, the observed kinematics of clump centres would be the direct result of gravity-driven mass inflows that become ever more complex as the clumps evolve, which in turn leads to the chaotic mass growth of their core populations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
